On bifurcations and traction forces on an obstacle in incompressible flow

A systematic numerical investigation of flow-regime transitions in the two-dimensional incompressible Navier-Stokes flow past a confined circular cylinder is presented. For a fixed benchmark geometry, we observe a clear empirical correspondence between qualitative changes in steady traction profiles, understood here as the pointwise force density given by the Cauchy stress tensor on the obstacle boundary, and bifurcations in the long-time behavior of the unsteady Navier-Stokes equations. The observed transitions include onset of time-periodic oscillations, the appearance of multiple steady solutions and loss of effective symmetry. The well-known planar Sch\"afer-Turek benchmark is considered for Reynolds numbers up to 500. Several numerical techniques are employed to compute steady solutions, boundary traction profiles, and linear stability spectra such as duality-based approach for traction evaluation, deflation methods for detecting multiple steady states, and both two- and three-dimensional linear stability analysis. The results suggest that steady boundary traction profiles can serve as a sensitive diagnostic indicator of critical Reynolds numbers at which qualitative changes in flow dynamics occur. This suggests a computationally inexpensive, complementary approach for detecting flow-regime transitions within this benchmark configuration.

==> Turek_benchmark-convergence_data_NS.txt <==
DoF Poincaré-Steklov:CG(1) Directprojected:CG(1):analyticaln Directprojected:CG(1):CG(1)n Directinterpolated:DG(1):analyticaln Directinterpolated:DG(1):CG(1)n Directinterpolated:DG(1):FacetNormal
599 0.00543253472551951 0.008497949116631352 0.008526139988554749 0.008240567842626683 0.008261767293223149 0.009682976854070794
2206 0.0010322238476568077 0.0030552903140895486 0.0030127671112740047 0.0031941685046038273 0.003793574129608895 0.004034035267891757
8444 0.0002143441285458228 0.0009783721741856062 0.0009641573438031211 0.0010397697169419982 0.0017561467988672697 0.0017650347578380425
33016 4.811441953402833e-05 0.0002922230332547383 0.0002884384145732175 0.000331885901161933 0.0008190795173287098 0.0008396898668283979
130544 1.207935382326289e-05 9.000673407434544e-05 8.90060281628061e-05 0.00012016405676446697 0.00039397138406572764 0.00042115290003956105
519136 3.196327680371623e-06 2.9989791963324548e-05 2.9716034556628333e-05 5.0673139033473686e-05 0.00019331143622103514 0.0002132221398534524
2070464 8.919530391624464e-07 1.1172928115331328e-05 1.1097853280584818e-05 2.3580335866397514e-05 9.580279425503719e-05 0.00010762764867663071
8269696 2.517838210023065e-07 4.651942282497573e-06 4.6319492898517315e-06 1.1464856909967811e-05 4.7700972730100096e-05 5.411777470099831e-05


==> Turek_benchmark-convergence_data_S.txt <==
DoF Poincaré-Steklov:CG(1) Directprojected:CG(1):analyticaln Directprojected:CG(1):CG(1)n Directinterpolated:DG(1):analyticaln Directinterpolated:DG(1):CG(1)n Directinterpolated:DG(1):FacetNormal
599 0.0012599031676952042 0.002941622502701556 0.002684779339610591 0.002740434845316705 0.0030974281823173467 0.005593421858700765
2206 0.0003474833590495881 0.0011125774729785515 0.0010562282863739846 0.0010874570991052793 0.0015446631280295754 0.0028143930660001508
8444 9.79198659932081e-05 0.0003733779977493791 0.0003611374786626803 0.0003816797665954514 0.0007110262221542578 0.0013911639176247856
33016 2.6114001420752785e-05 0.0001174925063467436 0.00011472183352875452 0.00013394354376436112 0.0003275816369511921 0.0006942015212481358
130544 6.610036267604211e-06 3.7688558625720526e-05 3.701578323730904e-05 5.299344940553154e-05 0.0001558854657769622 0.00034848694397208844
519136 1.7073957529450283e-06 1.3160997786271024e-05 1.2990722440410589e-05 2.3742088405667583e-05 7.600310919485797e-05 0.00017496760909366816
2070464 4.6377058252306987e-07 5.145598826766837e-06 5.102341154246749e-06 1.1368597273460613e-05 3.7535910195220916e-05 8.772464447175827e-05
8269696 1.270235198975821e-07 2.222258250426095e-06 2.2114453621372923e-06 5.59108811787287e-06 1.8655102421172614e-05 4.3930835108853565e-05

